Robust Attack Graph Generation

We present a method to learn automaton models that are more robust to input modifications. It iteratively aligns sequences to a learned model, modifies the sequences to their aligned versions, and re-learns the model. Automaton learning algorithms are typically very good at modeling the frequent behavior of a software system. Our solution can be used to also learn the behavior present in infrequent sequences, as these will be aligned to the frequent ones represented by the model. We apply our method to the SAGE tool for modeling attacker behavior from intrusion alerts. In experiments, we demonstrate that our algorithm learns models that can handle noise such as added and removed symbols from sequences. Furthermore, it learns more concise models that fit better to the training data.

==> code/sage_noise_log.txt <==
C:\Users\dennis\AppData\Local\Programs\Python\Python310\python.exe C:/Users/dennis/AppData/Roaming/JetBrains/PyCharm2021.3/scratches/find_traces_in_model.py
176 total traces with high-severity alerts
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned', 'vulnD|storage', 'serD|unassigned', 'vulnD|storage', 'serD|unassigned']
0
['delivery|http(s)', 'exfil|http(s)', 'dManip|http(s)', 'resHJ|http(s)', 'ACE|http(s)', 'CnC|http(s)', 'remoteexp|http(s)', 'acctManip|http(s)', 'rPrivEsc|http(s)', 'infoD|http(s)', 'vulnD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned', 'serD|unassigned']
0
['delivery|http(s)', 'exfil|http(s)', 'dManip|http(s)', 'resHJ|wireless', 'ACE|http(s)', 'CnC|http(s)', 'remoteexp|wireless', 'acctManip|wireless', 'rPrivEsc|wireless', 'infoD|http(s)', 'vulnD|wireless', 'surf|http(s)', 'vulnD|storage', 'serD|ATCcomm']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|remoteAccess', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|remoteAccess', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|broadcast', 'acctManip|broadcast', 'infoD|remoteAccess', 'vulnD|storage', 'serD|unassigned', 'hostD|remoteAccess']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned', 'hostD|unassigned']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned', 'vulnD|storage', 'serD|unassigned']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned', 'hostD|wireless']
0
['netDOS|http(s)', 'infoD|http(s)', 'surf|http(s)', 'vulnD|storage', 'serD|unassigned', 'hostD|hostingServer']
0
missed 21 traces with high-severity alerts

Process finished with exit code 0

